RoboPol: Connection between optical polarization plane rotations and gamma-ray flares in blazars

We use results of our 3 year polarimetric monitoring program to investigate the previously suggested connection between rotations of the polarization plane in the optical emission of blazars and their gamma-ray flares in the GeV band. The homogeneous set of 40 rotation events in 24 sources detected by {\em RoboPol} is analysed together with the gamma-ray data provided by {\em Fermi}-LAT. We confirm that polarization plane rotations are indeed related to the closest gamma-ray flares in blazars and the time lags between these events are consistent with zero. Amplitudes of the rotations are anticorrelated with amplitudes of the gamma-ray flares. This is presumably caused by higher relativistic boosting (higher Doppler factors) in blazars that exhibit smaller amplitude polarization plane rotations. Moreover, the time scales of rotations and flares are marginally correlated.

==> Rev_resp.txt <==

Authors thank the reviewer for careful reading and provided comments. We implemented all suggested changes and show them in red in the revised version of the manuscript.

> Fig. 2, please add details of horizontal dashed line to caption.

Done

> Section 3.2: Add brief description about how high and low amplitude flares are defined.

Done

> Section 3.3: Add brief description of difference between 2FGL and 3FGL catalogues, and hence the difference in the gamma-ray fluxes from both.

Done
We directly compared photon fluxes from 2FGL and 3FGL for our rotators.
They are very well correlated:
Lin. scale Correlation r = 0.998
Slope of the linear regression line 1.005+-0.01 is consistent with 1.
The null-hypothesis that the two samples come from the same distribution cannot be rejected according to K-S test p-val = 0.29.
Therefore, the changes between Paper I and the current paper in fig.7 are caused by Fp values rather than 2FGL or 3FGL average photon fluxes.

> Fig. 5, RBPLJ0136+4751- why is this classed as having two rotations but RBPLJ1800+7828 has just one rotation?

We adopted a formal definition of an EVPA rotation, which is described in Papers I-III, where all the rotations analysed in this paper have been presented.
According to this definition the EVPA change must be smooth and gradual. In the case of RBPLJ0136+4751 there was a change of the derivative sign,
i.e. there was a swing of EVPA in the direction opposite to the global trend (see Fig.1 in Paper III). This change of the EVPA derivative is considered
as the end of a rotation in our definition. Therefore, that long event is made of two according to our definition. In the case of RBPLJ1800+7828 is just
a single long rotation according to our definition.

> Section 4.1: quote correlation coefficient and p value for Fp/F3fgl and z (which are not correlated with delta lambda max).

There was a bug in one of the scripts testing correlation of z and delta lambda max. We added a subsection about this correlation.

> The units for Figs 9, 10, 11, 12 need to be consistent (preferably deg.). Explain why logs are used.

Done

> Some of the EVPA rotations shown in Figs 3, 4 & 5 may be longer than reported due to observational restraints, could this have an effect on the measured rotation amplitudes/durations (Sect. 4)? Please assure the reviewer that this has been accounted for in the analysis or add a caveat to the text/conclusion.

We added uncertainties of Delta_theta_{max} and T_{rot} in fig.9 and fig.14 as well as some discussion about these uncertainties in the text.

> Briefly comment on the physical implication of the connection between rotators and gamma-ray flares (i.e. elaborate on the deterministic nature of rotations).

We slightly modified the text about implications of our findings for the random walk model. However, we intentionally omit direct
detailed comparison of numerous existing models of EVPA rotations with our data, since this is out of scope of the current paper.




